A simple technique for combining simplified models and its application to direct stop production

The results of many LHC searches for supersymmetric particles are interpreted using simplified models, in which one fixes the masses and couplings of most sparticles then scans over a few remaining masses of interest. We present a new technique for combining multiple simplified models (that requires no additional simulation) thereby highlighting the utility and limitations of simplified models in general, and demonstrating a simple way of improving LHC search strategies. The technique is used to derive limits on the stop mass that are model independent, modulo some reasonably generic assumptions which are quantified precisely. We find that current ATLAS and CMS results exclude stop masses up to 340 GeV for neutralino masses up to 120 GeV, provided that the total branching ratio into channels other than top-neutralino and bottom-chargino is small, and that there is no mass difference smaller than 10 GeV in the mass spectrum. In deriving these limits we place upper bounds on the branching ratios for complete stop pair decay processes for many values of the stop, neutralino and chargino masses. These are available with this paper.

==> B00Sum.dat <==
mstop[1] 180.000000 mneutralino[3] 1.000000 B00[5] 0.180680
mstop[1] 200.000000 mneutralino[3] 1.000000 B00[5] 0.142750
mstop[1] 200.000000 mneutralino[3] 20.000000 B00[5] 0.211320
mstop[1] 200.000000 mneutralino[3] 25.000000 B00[5] 0.235770
mstop[1] 225.000000 mneutralino[3] 1.000000 B00[5] 0.133860
mstop[1] 225.000000 mneutralino[3] 25.000000 B00[5] 0.151510
mstop[1] 230.000000 mneutralino[3] 50.000000 B00[5] 0.251790
mstop[1] 250.000000 mneutralino[3] 1.000000 B00[5] 0.128680
mstop[1] 250.000000 mneutralino[3] 25.000000 B00[5] 0.137020
mstop[1] 250.000000 mneutralino[3] 50.000000 B00[5] 0.179780
mstop[1] 250.000000 mneutralino[3] 60.000000 B00[5] 0.232780
mstop[1] 250.000000 mneutralino[3] 70.000000 B00[5] 0.334420
mstop[1] 250.000000 mneutralino[3] 75.000000 B00[5] 0.356970
mstop[1] 275.000000 mneutralino[3] 1.000000 B00[5] 0.101290
mstop[1] 275.000000 mneutralino[3] 25.000000 B00[5] 0.116850
mstop[1] 275.000000 mneutralino[3] 50.000000 B00[5] 0.141770
mstop[1] 275.000000 mneutralino[3] 75.000000 B00[5] 0.228890
mstop[1] 300.000000 mneutralino[3] 1.000000 B00[5] 0.101330
mstop[1] 300.000000 mneutralino[3] 50.000000 B00[5] 0.133720
mstop[1] 300.000000 mneutralino[3] 100.000000 B00[5] 0.274910
mstop[1] 300.000000 mneutralino[3] 120.000000 B00[5] 0.499540
mstop[1] 330.000000 mneutralino[3] 150.000000 B00[5] 0.702880
mstop[1] 350.000000 mneutralino[3] 1.000000 B00[5] 0.148810
mstop[1] 350.000000 mneutralino[3] 50.000000 B00[5] 0.170220
mstop[1] 350.000000 mneutralino[3] 60.000000 B00[5] 0.172810
mstop[1] 350.000000 mneutralino[3] 75.000000 B00[5] 0.185320
mstop[1] 350.000000 mneutralino[3] 100.000000 B00[5] 0.218270
mstop[1] 350.000000 mneutralino[3] 120.000000 B00[5] 0.265210
mstop[1] 350.000000 mneutralino[3] 150.000000 B00[5] 0.482190
mstop[1] 350.000000 mneutralino[3] 170.000000 B00[5] 0.909600
mstop[1] 400.000000 mneutralino[3] 1.000000 B00[5] 0.195340
mstop[1] 400.000000 mneutralino[3] 25.000000 B00[5] 0.203270
mstop[1] 400.000000 mneutralino[3] 50.000000 B00[5] 0.210900
mstop[1] 400.000000 mneutralino[3] 100.000000 B00[5] 0.279290
mstop[1] 400.000000 mneutralino[3] 120.000000 B00[5] 0.317920
mstop[1] 400.000000 mneutralino[3] 140.000000 B00[5] 0.357580
mstop[1] 400.000000 mneutralino[3] 150.000000 B00[5] 0.382770
mstop[1] 400.000000 mneutralino[3] 195.000000 B00[5] 0.731480
mstop[1] 400.000000 mneutralino[3] 200.000000 B00[5] 0.857970
mstop[1] 400.000000 mneutralino[3] 220.000000 B00[5] 1.561600
mstop[1] 450.000000 mneutralino[3] 1.000000 B00[5] 0.190670
mstop[1] 450.000000 mneutralino[3] 50.000000 B00[5] 0.198530
mstop[1] 450.000000 mneutralino[3] 100.000000 B00[5] 0.313150
mstop[1] 450.000000 mneutralino[3] 150.000000 B00[5] 0.467390
mstop[1] 450.000000 mneutralino[3] 200.000000 B00[5] 0.701710
mstop[1] 450.000000 mneutralino[3] 220.000000 B00[5] 0.875270
mstop[1] 450.000000 mneutralino[3] 250.000000 B00[5] 1.515900
mstop[1] 450.000000 mneutralino[3] 270.000000 B00[5] 2.000000
mstop[1] 500.000000 mneutralino[3] 1.000000 B00[5] 0.241590
mstop[1] 500.000000 mneutralino[3] 25.000000 B00[5] 0.261960
mstop[1] 500.000000 mneutralino[3] 50.000000 B00[5] 0.264960
mstop[1] 500.000000 mneutralino[3] 75.000000 B00[5] 0.286180
mstop[1] 500.000000 mneutralino[3] 100.000000 B00[5] 0.288420
mstop[1] 500.000000 mneutralino[3] 120.000000 B00[5] 0.287760
mstop[1] 500.000000 mneutralino[3] 140.000000 B00[5] 0.349650
mstop[1] 500.000000 mneutralino[3] 150.000000 B00[5] 0.378720
mstop[1] 500.000000 mneutralino[3] 200.000000 B00[5] 0.742390
mstop[1] 500.000000 mneutralino[3] 245.000000 B00[5] 1.206500
mstop[1] 500.000000 mneutralino[3] 250.000000 B00[5] 1.302700
mstop[1] 500.000000 mneutralino[3] 300.000000 B00[5] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 B00[5] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 B00[5] 0.335350
mstop[1] 550.000000 mneutralino[3] 50.000000 B00[5] 0.350810
mstop[1] 550.000000 mneutralino[3] 100.000000 B00[5] 0.405330
mstop[1] 550.000000 mneutralino[3] 150.000000 B00[5] 0.430390
mstop[1] 550.000000 mneutralino[3] 200.000000 B00[5] 0.625080
mstop[1] 550.000000 mneutralino[3] 250.000000 B00[5] 1.177200
mstop[1] 550.000000 mneutralino[3] 270.000000 B00[5] 1.395300
mstop[1] 550.000000 mneutralino[3] 300.000000 B00[5] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 B00[5] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 B00[5] 0.592050
mstop[1] 600.000000 mneutralino[3] 25.000000 B00[5] 0.611380
mstop[1] 600.000000 mneutralino[3] 50.000000 B00[5] 0.567320
mstop[1] 600.000000 mneutralino[3] 75.000000 B00[5] 0.584040
mstop[1] 600.000000 mneutralino[3] 100.000000 B00[5] 0.620470
mstop[1] 600.000000 mneutralino[3] 120.000000 B00[5] 0.590890
mstop[1] 600.000000 mneutralino[3] 140.000000 B00[5] 0.573710
mstop[1] 600.000000 mneutralino[3] 150.000000 B00[5] 0.588390
mstop[1] 600.000000 mneutralino[3] 200.000000 B00[5] 0.671260
mstop[1] 600.000000 mneutralino[3] 250.000000 B00[5] 0.915330
mstop[1] 600.000000 mneutralino[3] 295.000000 B00[5] 1.385500
mstop[1] 600.000000 mneutralino[3] 300.000000 B00[5] 1.406400
mstop[1] 600.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 B00[5] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 B00[5] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 B00[5] 0.909880
mstop[1] 650.000000 mneutralino[3] 50.000000 B00[5] 0.900010
mstop[1] 650.000000 mneutralino[3] 100.000000 B00[5] 0.988050
mstop[1] 650.000000 mneutralino[3] 150.000000 B00[5] 0.950260
mstop[1] 650.000000 mneutralino[3] 200.000000 B00[5] 0.992100
mstop[1] 650.000000 mneutralino[3] 250.000000 B00[5] 1.133300
mstop[1] 650.000000 mneutralino[3] 300.000000 B00[5] 1.431600
mstop[1] 650.000000 mneutralino[3] 320.000000 B00[5] 1.725500
mstop[1] 650.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 B00[5] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 B00[5] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 B00[5] 1.488200
mstop[1] 700.000000 mneutralino[3] 25.000000 B00[5] 1.509000
mstop[1] 700.000000 mneutralino[3] 50.000000 B00[5] 1.453700
mstop[1] 700.000000 mneutralino[3] 75.000000 B00[5] 1.407000
mstop[1] 700.000000 mneutralino[3] 100.000000 B00[5] 1.475600
mstop[1] 700.000000 mneutralino[3] 120.000000 B00[5] 1.436100
mstop[1] 700.000000 mneutralino[3] 140.000000 B00[5] 1.416600
mstop[1] 700.000000 mneutralino[3] 150.000000 B00[5] 1.417500
mstop[1] 700.000000 mneutralino[3] 200.000000 B00[5] 1.609700
mstop[1] 700.000000 mneutralino[3] 250.000000 B00[5] 1.775800
mstop[1] 700.000000 mneutralino[3] 300.000000 B00[5] 1.867800
mstop[1] 700.000000 mneutralino[3] 345.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 B00[5] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 B00[5] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 B00[5] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 B00[5] 2.000000


==> B0pSum.dat <==
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.177230
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.189490
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.172970
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.142240
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.145020
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.119770
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.096760
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.049894
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 170.000000 B0p[7] 0.047882
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.190600
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.199620
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.203950
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.180900
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.193250
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.162650
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.123090
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.085143
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.065108
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 190.000000 B0p[7] 0.049250
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 30.000000 B0p[7] 0.119010
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 50.000000 B0p[7] 0.148510
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 70.000000 B0p[7] 0.179820
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 90.000000 B0p[7] 0.187540
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 110.000000 B0p[7] 0.180750
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 130.000000 B0p[7] 0.141000
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 150.000000 B0p[7] 0.095240
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 170.000000 B0p[7] 0.063824
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 190.000000 B0p[7] 0.049350
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.107190
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.175510
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.181640
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.143750
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.187540
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.127620
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.091197
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.075187
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 190.000000 B0p[7] 0.049350
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.206310
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.233680
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.219280
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.195630
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.201040
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.186380
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.137570
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.089764
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.087028
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.064473
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.049777
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 215.000000 B0p[7] 0.049365
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.123200
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.184450
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.181010
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.187110
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.185200
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.154750
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.122590
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.087213
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.083017
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.265190
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.108530
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.185320
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.184650
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.187640
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.208700
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.171300
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.120640
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.092322
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.087371
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.218550
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.222780
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.187790
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.197830
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.185510
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.179620
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.143040
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.130490
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.099674
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.092138
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.086911
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.078788
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 240.000000 B0p[7] 0.078671
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.130650
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.170790
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.189540
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.177770
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.181030
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.149180
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.135650
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.105410
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.092226
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.086423
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.080254
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 240.000000 B0p[7] 0.075805
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.116750
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.183530
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.188340
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.188160
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.207210
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.179110
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.135650
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.111210
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.094827
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.086857
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 70.000000 B0p[7] 0.116170
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 90.000000 B0p[7] 0.196680
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 110.000000 B0p[7] 0.212900
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 130.000000 B0p[7] 0.218550
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 150.000000 B0p[7] 0.215210
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 170.000000 B0p[7] 0.184860
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 190.000000 B0p[7] 0.136770
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 210.000000 B0p[7] 0.099775
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 230.000000 B0p[7] 0.097507
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 240.000000 B0p[7] 0.092772
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 80.000000 B0p[7] 0.137680
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 100.000000 B0p[7] 0.201370
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 120.000000 B0p[7] 0.231350
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 140.000000 B0p[7] 0.233920
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 160.000000 B0p[7] 0.259560
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 180.000000 B0p[7] 0.207630
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 200.000000 B0p[7] 0.144430
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 220.000000 B0p[7] 0.125310
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 240.000000 B0p[7] 0.095298
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.138410
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.198590
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.230110
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.258390
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.282480
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.212900
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.145870
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.129540
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 240.000000 B0p[7] 0.097572
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.225290
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.207730
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.188320
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.185060
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.168180
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.153230
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.141590
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.128510
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.119430
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.095758
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.094660
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.091600
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.086338
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 265.000000 B0p[7] 0.084356
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.148200
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.182800
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.184420
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.183500
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.171560
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.143590
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.137580
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.130890
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.106820
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.095773
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.091726
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.087765
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 265.000000 B0p[7] 0.086566
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.136860
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.176030
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.191140
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.189700
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.188980
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.164580
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.136930
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.128300
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.099949
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.094355
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.092872
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 265.000000 B0p[7] 0.091871
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.141910
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.198520
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.233600
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.230450
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.234940
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.184030
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.158190
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.143470
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.128510
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.099152
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.231700
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.229130
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.218140
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.196840
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.180300
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.182750
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.154470
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.143620
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.132710
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.126230
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.121040
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.098207
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.095907
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.094130
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 290.000000 B0p[7] 0.094407
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.147980
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.208020
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.213960
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.189740
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.191620
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.173210
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.156420
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.140630
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.135700
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.121130
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.100090
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.098136
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 290.000000 B0p[7] 0.099531
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.191620
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.237960
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.282660
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.263380
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.286240
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.234510
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.209540
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.186800
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.163610
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.141870
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.223640
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.310770
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.360220
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.368780
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.413480
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.372670
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.273440
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.213180
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.186800
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.367320
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.423190
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.487490
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.451510
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.390980
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.323260
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.291910
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.321540
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.290570
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.296640
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.268740
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.242180
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.233460
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.246610
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.222440
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.210370
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.190830
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.188090
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.178430
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.165170
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.154740
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.147120
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.145210
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.147090
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 340.000000 B0p[7] 0.163960
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.328970
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.417730
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.382070
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.267140
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.243820
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.229950
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.218730
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.198870
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.189710
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.184830
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.179010
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.167830
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.162220
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.150430
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.174400
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 70.000000 B0p[7] 0.342700
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 90.000000 B0p[7] 0.485770
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 110.000000 B0p[7] 0.343820
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 130.000000 B0p[7] 0.269200
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 150.000000 B0p[7] 0.257030
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 170.000000 B0p[7] 0.230260
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 190.000000 B0p[7] 0.224080
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 210.000000 B0p[7] 0.209290
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 230.000000 B0p[7] 0.196640
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 250.000000 B0p[7] 0.191010
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 270.000000 B0p[7] 0.185290
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 290.000000 B0p[7] 0.162960
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 310.000000 B0p[7] 0.158490
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 330.000000 B0p[7] 0.174900
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 340.000000 B0p[7] 0.169020
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.370930
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.443620
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.298620
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.296800
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.265480
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.238990
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.230380
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.213390
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.194890
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.188090
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 B0p[7] 0.183260
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 B0p[7] 0.180780
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 B0p[7] 0.174850
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 340.000000 B0p[7] 0.177440
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.376340
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.474930
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.325910
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.287010
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.287730
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.268590
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.236100
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.229630
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.216850
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.194030
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.193910
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.189830
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 340.000000 B0p[7] 0.186840
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.303990
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.342590
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.368410
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.340430
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.340040
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.296140
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.268120
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.250860
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.234540
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.220140
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.212750
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 340.000000 B0p[7] 0.220870
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.368410
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.429340
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.462100
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.445980
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.442020
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.419740
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.366150
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.323690
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.296280
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.294070
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 180.000000 B0p[7] 0.455690
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 300.000000 B0p[7] 0.485790
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 320.000000 B0p[7] 0.431910
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 340.000000 B0p[7] 0.398070
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.469470
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.410260
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.353220
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.320850
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.279890
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.247070
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.230100
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.217170
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.208350
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.248750
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.292680
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.257860
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 390.000000 B0p[7] 0.275300
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.497040
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.499070
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.485770
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.433740
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.382610
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.304390
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.249570
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.248480
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 B0p[7] 0.225670
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 B0p[7] 0.216210
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 B0p[7] 0.224400
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 B0p[7] 0.252590
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 B0p[7] 0.293300
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 B0p[7] 0.262250
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 390.000000 B0p[7] 0.280160
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.476100
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.476100
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.403990
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.339220
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.278690
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.252120
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.253560
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.232010
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.241670
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.292940
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.266180
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.279010
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 390.000000 B0p[7] 0.289500
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.491170
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.440130
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.361450
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.325640
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.296470
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.293390
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.325640
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.294830
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.292150
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.304290
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.408630
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.391680
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.371730
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.348760
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.333300
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.316280
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 B0p[7] 0.311130
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 B0p[7] 0.305190
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 B0p[7] 0.324210
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 B0p[7] 0.467000
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 B0p[7] 0.419340
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 B0p[7] 0.413720
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 B0p[7] 0.390740
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 B0p[7] 0.377830
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 B0p[7] 0.360370
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 B0p[7] 0.330320
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 B0p[7] 0.342270
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 B0p[7] 0.346060
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.488580
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.481790
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.447800
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.399610
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.400840
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.362370
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.358580
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.350010
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 390.000000 B0p[7] 0.364450
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 205.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 225.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 245.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 265.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 285.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 305.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 325.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 345.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 365.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 385.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.436430
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.385770
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.338130
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.320810
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.242900
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.238620
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.246370
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.262610
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.405530
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.481510
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 440.000000 B0p[7] 0.494870
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.445790
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.407010
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.352640
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.348400
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.306610
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.311490
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.240610
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.263360
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.336520
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.495390
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.487990
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.396770
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.357190
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.346480
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.341410
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.355810
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.363180
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.458860
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.493600
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.476930
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.484060
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.419710
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.384840
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.362730
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.334700
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.294150
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.313140
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.321260
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.406950
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 B0p[7] 0.479590
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 B0p[7] 0.431770
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 B0p[7] 0.386270
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 B0p[7] 0.339460
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 B0p[7] 0.329930
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 B0p[7] 0.322120
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 B0p[7] 0.318550
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 B0p[7] 0.333690
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 B0p[7] 0.435540
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.460090
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.429520
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.349650
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.333690
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.312620
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.302110
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.327740
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.356110
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.489630
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 B0p[7] 0.491740
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 B0p[7] 0.425880
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 B0p[7] 0.385630
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 B0p[7] 0.349650
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 B0p[7] 0.358420
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 B0p[7] 0.330980
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 B0p[7] 0.344030
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 B0p[7] 0.399760
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.445780
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.423920
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.381900
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.353690
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.343520
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.353690
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.435540
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 B0p[7] 0.450180
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 B0p[7] 0.405970
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 B0p[7] 0.376270
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 B0p[7] 0.376270
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 B0p[7] 0.404960
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 B0p[7] 0.478160
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 B0p[7] 0.475910
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 B0p[7] 0.403930
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 B0p[7] 0.452850
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.463330
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.450180
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.444040
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 255.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 275.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 295.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 315.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 335.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 355.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 375.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 395.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 415.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 435.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 455.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.472080
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.460870
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.439000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.460290
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.488880
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.454030
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.439890
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.471630
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.479420
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 305.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 325.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 345.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 365.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 385.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 405.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 425.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 445.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 465.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 485.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 505.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 525.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 545.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 565.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 585.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 595.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 615.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 635.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 655.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 675.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 605.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 625.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 645.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 665.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 685.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 355.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 375.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 395.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 415.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 435.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 455.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 495.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 515.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 535.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 555.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 575.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 595.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 615.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 635.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 655.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 675.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 691.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 711.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 731.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 691.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 711.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 731.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 751.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 771.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 595.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 615.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 635.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 655.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 675.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 695.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 715.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 735.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 755.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 775.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 605.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 625.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 645.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 665.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 685.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 705.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 725.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 745.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 765.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 785.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 560.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 580.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 600.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 620.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 640.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 660.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 680.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 700.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 720.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 740.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 760.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 780.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 610.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 790.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 630.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 650.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 670.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 690.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 710.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 730.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 750.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 770.000000 B0p[7] 0.500000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 790.000000 B0p[7] 0.500000


==> BppSum.dat <==
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 0.275860
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 0.347900
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.228810
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.137370
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.109270
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.049047
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.048315
mstop[1] 180.000000 mneutralino[3] 1.000000 mchargino[5] 170.000000 Bpp[7] 0.061039
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 0.518630
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 0.487590
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 0.330740
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.296300
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.211320
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.161080
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.089186
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.048422
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.048562
mstop[1] 200.000000 mneutralino[3] 1.000000 mchargino[5] 190.000000 Bpp[7] 0.068033
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 30.000000 Bpp[7] 0.292240
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 50.000000 Bpp[7] 0.335410
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 70.000000 Bpp[7] 0.234100
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 90.000000 Bpp[7] 0.198370
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 110.000000 Bpp[7] 0.194550
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 130.000000 Bpp[7] 0.096452
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 150.000000 Bpp[7] 0.048702
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 170.000000 Bpp[7] 0.048824
mstop[1] 200.000000 mneutralino[3] 20.000000 mchargino[5] 190.000000 Bpp[7] 0.072382
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 0.246810
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 0.355120
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 0.231720
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 0.180750
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 0.143030
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 0.092072
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.048315
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 0.049151
mstop[1] 200.000000 mneutralino[3] 25.000000 mchargino[5] 190.000000 Bpp[7] 0.079344
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 0.495210
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 0.484810
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 0.386790
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.316230
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.226980
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.186380
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.136020
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.077397
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.405030
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.048608
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.077786
mstop[1] 225.000000 mneutralino[3] 1.000000 mchargino[5] 215.000000 Bpp[7] 0.085424
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 0.224000
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 0.473420
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 0.339070
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 0.225070
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 0.204640
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 0.140650
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.083117
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 0.271990
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 0.060053
mstop[1] 225.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 0.085322
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.138180
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.364690
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.328190
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.187640
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.163130
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.117520
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.082844
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.077862
mstop[1] 230.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.095186
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 0.649010
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 0.652990
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 0.426940
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.394220
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.381350
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.259560
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.184860
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.120500
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.093087
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.082795
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.068980
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.084370
mstop[1] 250.000000 mneutralino[3] 1.000000 mchargino[5] 240.000000 Bpp[7] 0.093302
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 0.214980
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 0.512100
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 0.366930
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 0.295180
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 0.278850
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 0.180480
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.124990
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 0.092313
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 0.082637
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 0.069082
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 0.092675
mstop[1] 250.000000 mneutralino[3] 25.000000 mchargino[5] 240.000000 Bpp[7] 0.096061
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.129910
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.416610
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.308450
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.227320
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.204410
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.140890
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.096133
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.085268
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.081129
mstop[1] 250.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.099068
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 70.000000 Bpp[7] 0.125000
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 90.000000 Bpp[7] 0.369900
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 110.000000 Bpp[7] 0.303480
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 130.000000 Bpp[7] 0.215210
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 150.000000 Bpp[7] 0.201370
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 170.000000 Bpp[7] 0.137350
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 190.000000 Bpp[7] 0.096423
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 210.000000 Bpp[7] 0.086200
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 230.000000 Bpp[7] 0.091368
mstop[1] 250.000000 mneutralino[3] 60.000000 mchargino[5] 240.000000 Bpp[7] 0.100210
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 80.000000 Bpp[7] 0.134760
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 100.000000 Bpp[7] 0.452580
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 120.000000 Bpp[7] 0.292330
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 140.000000 Bpp[7] 0.208090
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 160.000000 Bpp[7] 0.189130
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 180.000000 Bpp[7] 0.139010
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 200.000000 Bpp[7] 0.094777
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 220.000000 Bpp[7] 0.091973
mstop[1] 250.000000 mneutralino[3] 70.000000 mchargino[5] 240.000000 Bpp[7] 0.110050
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 0.139790
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 0.430910
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 0.320520
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 0.205370
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 0.201370
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 0.137220
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 0.096259
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 0.093864
mstop[1] 250.000000 mneutralino[3] 75.000000 mchargino[5] 240.000000 Bpp[7] 0.129540
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 1.084100
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 0.698890
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 0.959050
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.428370
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.474010
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.322690
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.232760
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.161910
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.129300
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.096728
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.089889
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.083043
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.088616
mstop[1] 275.000000 mneutralino[3] 1.000000 mchargino[5] 265.000000 Bpp[7] 0.127580
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 0.232780
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 0.564780
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 0.516460
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 0.404330
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 0.340200
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 0.225290
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.163510
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 0.130800
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 0.095819
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 0.091014
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 0.083735
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 0.094176
mstop[1] 275.000000 mneutralino[3] 25.000000 mchargino[5] 265.000000 Bpp[7] 0.130890
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.137320
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.382810
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.383880
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.298660
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.270390
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.173080
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.137520
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.103410
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.092196
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.087317
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.122970
mstop[1] 275.000000 mneutralino[3] 50.000000 mchargino[5] 265.000000 Bpp[7] 0.135740
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 0.128140
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 0.344550
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 0.362290
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 0.236510
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 0.251470
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 0.157520
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 0.126820
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 0.095758
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 0.094697
mstop[1] 275.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 0.148200
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 1.532500
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 1.083000
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 1.149400
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.626130
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 0.881270
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 0.619900
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.428480
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.229610
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.173360
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.139850
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.122390
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.097645
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.093601
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 0.095434
mstop[1] 300.000000 mneutralino[3] 1.000000 mchargino[5] 290.000000 Bpp[7] 0.174080
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.178980
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.437650
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.689640
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.568330
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.596600
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.238910
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.196700
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.140450
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.125390
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.100230
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.094092
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.130050
mstop[1] 300.000000 mneutralino[3] 50.000000 mchargino[5] 290.000000 Bpp[7] 0.178490
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.150420
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 0.412630
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 0.434590
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 0.296960
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 0.282660
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 0.197530
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 0.168810
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 0.137460
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 0.136140
mstop[1] 300.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 0.204040
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 0.190480
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 0.522340
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 0.435460
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 0.301320
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 0.293570
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 0.216980
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 0.174360
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 0.147130
mstop[1] 300.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 0.233040
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.268940
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 0.630000
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 0.637300
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 0.383690
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 0.417350
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 0.297440
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 0.245260
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 0.226950
mstop[1] 330.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 0.363980
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 1.344200
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 1.234200
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 1.429100
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 1.122000
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 1.357600
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 1.020800
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.659030
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.454050
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.426920
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.376210
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.232020
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.197870
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.185010
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 0.173830
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 0.152980
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 0.147120
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 0.220870
mstop[1] 350.000000 mneutralino[3] 1.000000 mchargino[5] 340.000000 Bpp[7] 0.314550
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.190210
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.714150
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.870260
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.710790
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.675430
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.590260
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.420310
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.402850
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.238320
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.206760
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.187540
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.168360
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 0.154830
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 0.179490
mstop[1] 350.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 0.322390
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 70.000000 Bpp[7] 0.162260
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 90.000000 Bpp[7] 0.577340
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 110.000000 Bpp[7] 0.780230
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 130.000000 Bpp[7] 0.580170
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 150.000000 Bpp[7] 0.637370
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 170.000000 Bpp[7] 0.522160
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 190.000000 Bpp[7] 0.419010
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 210.000000 Bpp[7] 0.295760
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 230.000000 Bpp[7] 0.234390
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 250.000000 Bpp[7] 0.197810
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 270.000000 Bpp[7] 0.183260
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 290.000000 Bpp[7] 0.170220
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 310.000000 Bpp[7] 0.159450
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 330.000000 Bpp[7] 0.230010
mstop[1] 350.000000 mneutralino[3] 60.000000 mchargino[5] 340.000000 Bpp[7] 0.316640
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 0.226450
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 0.504590
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 0.775780
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 0.696210
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 0.741860
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 0.532400
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 0.424900
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 0.243720
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 0.226450
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 0.196920
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 Bpp[7] 0.182630
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 Bpp[7] 0.168650
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 Bpp[7] 0.192580
mstop[1] 350.000000 mneutralino[3] 75.000000 mchargino[5] 340.000000 Bpp[7] 0.346430
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.224430
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 0.501820
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 0.844190
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 0.628520
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 0.637370
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 0.348540
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 0.297510
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 0.243430
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 0.218160
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 0.190420
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 0.183830
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 0.239090
mstop[1] 350.000000 mneutralino[3] 100.000000 mchargino[5] 340.000000 Bpp[7] 0.354660
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 0.239940
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 0.561110
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 0.843230
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 0.675430
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 0.685890
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 0.339250
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 0.282940
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 0.233860
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 0.216360
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 0.189710
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 0.263370
mstop[1] 350.000000 mneutralino[3] 120.000000 mchargino[5] 340.000000 Bpp[7] 0.371440
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.269920
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 0.602450
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 0.754960
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 0.467680
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 0.473660
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 0.370320
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 0.294070
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 0.246260
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 0.242860
mstop[1] 350.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 0.460720
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 180.000000 Bpp[7] 0.332630
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 200.000000 Bpp[7] 0.851080
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 220.000000 Bpp[7] 0.778310
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 240.000000 Bpp[7] 0.494760
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 260.000000 Bpp[7] 0.515080
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 280.000000 Bpp[7] 0.401340
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 300.000000 Bpp[7] 0.302940
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 320.000000 Bpp[7] 0.299540
mstop[1] 350.000000 mneutralino[3] 170.000000 mchargino[5] 340.000000 Bpp[7] 0.510630
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 1.625400
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 1.428900
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 0.858570
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 1.790900
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 1.333600
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 0.626660
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.710250
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.405830
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.468020
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.512290
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.433740
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.333290
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 0.291060
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 0.245920
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 0.236010
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 0.300920
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 0.270790
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 0.295080
mstop[1] 400.000000 mneutralino[3] 1.000000 mchargino[5] 390.000000 Bpp[7] 0.586320
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 0.607130
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 1.308200
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 0.718540
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 0.683030
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 1.090900
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 0.797620
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.558070
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 0.570070
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 0.472400
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 0.454010
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 0.435100
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 0.345680
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 Bpp[7] 0.247070
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 Bpp[7] 0.228920
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 Bpp[7] 0.259390
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 Bpp[7] 0.334070
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 Bpp[7] 0.269160
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 Bpp[7] 0.336590
mstop[1] 400.000000 mneutralino[3] 25.000000 mchargino[5] 390.000000 Bpp[7] 0.583320
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.285820
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 0.745780
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.772030
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.951250
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 0.892200
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.760100
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.708590
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.534880
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.493390
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.361450
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.305090
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.252120
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 0.241980
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 0.268750
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 0.272780
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 0.273400
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 0.406980
mstop[1] 400.000000 mneutralino[3] 50.000000 mchargino[5] 390.000000 Bpp[7] 0.599900
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.194540
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 0.431670
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 0.941860
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 0.777640
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 0.722090
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 0.578780
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 0.629210
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 0.453970
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 0.383680
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 0.335600
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 0.324550
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 0.301430
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 0.280500
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 0.331910
mstop[1] 400.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 0.631510
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 0.195060
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 0.436380
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 0.953710
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 0.711920
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 0.708590
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 0.649470
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 0.625530
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 0.438920
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 0.364600
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 0.374310
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 0.330410
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 Bpp[7] 0.295390
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 Bpp[7] 0.328800
mstop[1] 400.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 Bpp[7] 0.639690
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 Bpp[7] 0.221850
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 Bpp[7] 0.679910
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 Bpp[7] 0.981480
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 Bpp[7] 0.842440
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 Bpp[7] 0.765850
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 Bpp[7] 0.732560
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 Bpp[7] 0.499780
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 Bpp[7] 0.443540
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 Bpp[7] 0.401400
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 Bpp[7] 0.361280
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 Bpp[7] 0.332190
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 Bpp[7] 0.352340
mstop[1] 400.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 Bpp[7] 0.697250
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.289810
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 0.727520
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 1.140100
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 0.847150
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 0.886780
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 0.854310
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 0.499670
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 0.445930
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 0.384130
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 0.358820
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 0.342090
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 0.485630
mstop[1] 400.000000 mneutralino[3] 150.000000 mchargino[5] 390.000000 Bpp[7] 0.699460
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 205.000000 Bpp[7] 0.524550
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 225.000000 Bpp[7] 0.944750
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 245.000000 Bpp[7] 1.773600
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 265.000000 Bpp[7] 1.160600
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 285.000000 Bpp[7] 0.795870
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 305.000000 Bpp[7] 0.664360
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 325.000000 Bpp[7] 0.546390
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 345.000000 Bpp[7] 0.488000
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 365.000000 Bpp[7] 0.455280
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 385.000000 Bpp[7] 0.721620
mstop[1] 400.000000 mneutralino[3] 195.000000 mchargino[5] 390.000000 Bpp[7] 0.828470
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 0.503790
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 0.971480
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 1.895500
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 0.800930
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 0.811390
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 0.644040
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 0.571430
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 0.504140
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 0.483830
mstop[1] 400.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 0.879050
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 230.000000 Bpp[7] 0.636630
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 250.000000 Bpp[7] 1.390700
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 270.000000 Bpp[7] 1.272400
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 290.000000 Bpp[7] 0.934740
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 310.000000 Bpp[7] 0.891870
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 330.000000 Bpp[7] 0.715060
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 350.000000 Bpp[7] 0.595930
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 370.000000 Bpp[7] 0.573370
mstop[1] 400.000000 mneutralino[3] 220.000000 mchargino[5] 390.000000 Bpp[7] 1.024800
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 1.657800
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 1.466500
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 1.412200
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 1.149600
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 1.505100
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 1.155500
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 1.010500
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 0.902890
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.542320
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 0.493090
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.629890
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.532650
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.751160
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 0.558820
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 0.477880
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 0.379610
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 0.346190
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 0.347040
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 0.309540
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 0.376290
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 0.541730
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 0.776980
mstop[1] 450.000000 mneutralino[3] 1.000000 mchargino[5] 440.000000 Bpp[7] 1.095800
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 0.459020
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 1.383600
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 0.844210
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 0.735630
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 1.325100
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 0.608460
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.701650
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.679620
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.780860
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.531080
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.669820
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.547150
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 0.453640
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 0.387650
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 0.361390
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 0.319280
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 0.341780
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 0.491280
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 0.544170
mstop[1] 450.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 1.094500
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.274250
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 0.643670
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 1.266400
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 0.919640
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 0.577730
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 0.752530
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 0.716390
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 0.770370
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 0.775270
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 0.611870
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 0.451430
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 0.422910
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 0.397870
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 0.419520
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 0.522620
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 0.503610
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 0.776740
mstop[1] 450.000000 mneutralino[3] 100.000000 mchargino[5] 440.000000 Bpp[7] 1.122300
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.270170
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 0.551810
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 1.107800
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 0.997560
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 1.038100
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 0.935770
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 0.831800
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 0.674450
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 0.547150
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 0.517070
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 0.475960
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 0.560160
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 0.534080
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 0.604150
mstop[1] 450.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 1.201900
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 0.369360
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 1.207100
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 1.715200
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 1.322900
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 1.200600
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 1.377300
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 0.902860
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 0.725130
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 0.749940
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 0.665510
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 0.643120
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 0.908000
mstop[1] 450.000000 mneutralino[3] 200.000000 mchargino[5] 440.000000 Bpp[7] 1.351400
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 230.000000 Bpp[7] 0.584050
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 250.000000 Bpp[7] 1.398100
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 290.000000 Bpp[7] 1.559600
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 310.000000 Bpp[7] 1.627400
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 330.000000 Bpp[7] 1.094100
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 350.000000 Bpp[7] 0.946660
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 370.000000 Bpp[7] 0.860380
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 390.000000 Bpp[7] 0.774550
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 410.000000 Bpp[7] 0.716520
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 430.000000 Bpp[7] 1.020100
mstop[1] 450.000000 mneutralino[3] 220.000000 mchargino[5] 440.000000 Bpp[7] 1.539500
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 1.014700
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 1.801200
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 1.962800
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 1.387400
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 1.172600
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 1.040800
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 0.938620
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 0.935430
mstop[1] 450.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 1.704800
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 280.000000 Bpp[7] 1.178600
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 340.000000 Bpp[7] 1.601200
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 360.000000 Bpp[7] 1.627500
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 380.000000 Bpp[7] 1.315500
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 400.000000 Bpp[7] 1.133100
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 420.000000 Bpp[7] 1.071900
mstop[1] 450.000000 mneutralino[3] 270.000000 mchargino[5] 440.000000 Bpp[7] 1.989700
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 1.812500
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 1.955200
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 1.573300
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 1.292700
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 1.130300
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 0.904590
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 1.143500
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 0.652900
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 0.675000
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.710700
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 0.722310
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 0.651020
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 0.720370
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 0.800240
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 0.530530
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 0.440580
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 0.418960
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 0.375250
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 0.412490
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 0.744820
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 0.980790
mstop[1] 500.000000 mneutralino[3] 1.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 1.500400
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 1.394200
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 1.214800
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 1.706600
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 0.864720
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 1.342300
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 1.363500
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 1.032000
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 1.158100
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 0.837030
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 Bpp[7] 1.003100
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 Bpp[7] 0.632840
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 Bpp[7] 0.859100
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 Bpp[7] 0.744840
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 Bpp[7] 0.524270
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 Bpp[7] 0.419710
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 Bpp[7] 0.409800
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 Bpp[7] 0.373130
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 Bpp[7] 0.454130
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 Bpp[7] 0.808020
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 Bpp[7] 1.089800
mstop[1] 500.000000 mneutralino[3] 25.000000 mchargino[5] 490.000000 Bpp[7] 1.964700
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 1.074100
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 1.427700
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 1.743200
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 1.071200
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 1.034500
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 1.478200
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 0.721520
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.764880
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.630200
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 0.602310
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 1.001200
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.644540
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 0.695640
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 0.872470
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 0.677970
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 0.520240
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 0.451530
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 0.374730
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 0.378240
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 0.463330
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 1.019400
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 1.282500
mstop[1] 500.000000 mneutralino[3] 50.000000 mchargino[5] 490.000000 Bpp[7] 1.979000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 0.686370
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 1.280000
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 1.053800
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 0.861430
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 1.940900
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 0.721520
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 0.774920
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 0.673270
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 0.675280
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 0.590760
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 Bpp[7] 0.578690
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 Bpp[7] 0.737970
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 Bpp[7] 0.841700
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 Bpp[7] 0.763510
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 Bpp[7] 0.525220
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 Bpp[7] 0.434710
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 Bpp[7] 0.411610
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 Bpp[7] 0.455380
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 Bpp[7] 0.602400
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 Bpp[7] 1.093300
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 Bpp[7] 1.699900
mstop[1] 500.000000 mneutralino[3] 75.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.546960
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 1.274000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 1.027500
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 1.304200
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 0.732010
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 0.905120
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 1.072800
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 1.021000
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 0.625200
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 0.825810
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 0.783090
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 0.832660
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 0.771020
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 0.502120
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 0.455380
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 0.416640
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 0.492800
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 0.732880
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 0.979220
mstop[1] 500.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 0.493480
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 1.006300
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 1.009200
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 0.783930
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 1.496000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 0.729650
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 0.683430
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 0.735050
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 0.850000
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 0.862700
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 0.890510
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 Bpp[7] 0.712940
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 Bpp[7] 0.668650
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 Bpp[7] 0.518460
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 Bpp[7] 0.479590
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 Bpp[7] 0.535500
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 Bpp[7] 0.809160
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 Bpp[7] 1.018900
mstop[1] 500.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 Bpp[7] 0.489350
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 Bpp[7] 0.873660
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 Bpp[7] 1.078800
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 Bpp[7] 0.751430
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 Bpp[7] 0.864070
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 Bpp[7] 1.003200
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 Bpp[7] 0.837170
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 Bpp[7] 0.868590
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 Bpp[7] 0.992040
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 Bpp[7] 0.963100
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 Bpp[7] 0.802580
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 Bpp[7] 0.676610
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 Bpp[7] 0.505190
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 Bpp[7] 0.466360
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 Bpp[7] 0.545730
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 Bpp[7] 0.903930
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 Bpp[7] 1.024000
mstop[1] 500.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.438130
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 0.831860
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 1.231300
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 1.417100
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 1.397000
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 1.276200
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 0.746480
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 1.282100
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 1.151900
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 0.925740
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 0.752010
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 0.663800
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 0.701390
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 0.536760
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 0.664770
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 1.169100
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 1.403300
mstop[1] 500.000000 mneutralino[3] 150.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 0.446230
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 0.845590
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 1.364800
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 1.118500
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 1.399600
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 1.475700
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 1.465700
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 1.026100
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 0.871370
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 0.852430
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 0.832660
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 0.989160
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 1.215900
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 1.130100
mstop[1] 500.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 255.000000 Bpp[7] 0.588690
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 275.000000 Bpp[7] 1.238000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 295.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 315.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 335.000000 Bpp[7] 1.981600
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 355.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 375.000000 Bpp[7] 1.451700
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 395.000000 Bpp[7] 1.272100
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 415.000000 Bpp[7] 1.277600
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 435.000000 Bpp[7] 1.506900
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 455.000000 Bpp[7] 1.181000
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 475.000000 Bpp[7] 1.400500
mstop[1] 500.000000 mneutralino[3] 245.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 0.635990
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 1.234300
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 1.947900
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 1.997200
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 1.407600
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 1.282800
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 1.353200
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 1.236400
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 1.243300
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 1.806300
mstop[1] 500.000000 mneutralino[3] 250.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 1.803000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 1.856900
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 1.691100
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 1.711200
mstop[1] 500.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 500.000000 mneutralino[3] 320.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 1.939400
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 1.213000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 1.037600
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 1.037600
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 1.353500
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 0.836140
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 1.325700
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 1.219200
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 1.629600
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 1.187900
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 0.951630
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 0.963740
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 0.766280
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 0.758500
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 0.603800
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 0.549440
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 0.616980
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 0.807420
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 1.637300
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 1.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 1.925600
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 1.656200
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 1.118500
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 0.999100
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 0.970940
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 1.502000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 0.869050
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 0.894150
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 0.867300
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 1.211500
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 0.959050
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 0.981060
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 0.870960
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 0.706880
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 0.678020
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 0.602690
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 0.564190
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 0.621600
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 0.963740
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 0.911920
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 1.844200
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 1.343600
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 1.133200
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 1.193800
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 1.056700
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 0.939180
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 0.953740
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 1.405300
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 1.186300
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 1.336700
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 1.606400
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 1.067000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 1.094700
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 0.861530
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 0.688760
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 0.653410
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 0.670030
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 0.603800
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 0.770770
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 1.738400
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 100.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 0.766870
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 1.658300
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 1.513600
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 1.014400
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 0.996790
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 1.828000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 0.938160
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 0.963340
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 1.741700
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 1.518700
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 1.067800
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 0.859890
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 0.776090
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 0.669160
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 0.646740
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 0.739130
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 1.190700
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 0.777930
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 1.282000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 1.816900
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 1.181400
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 1.107000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 1.159100
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 1.991900
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 1.206200
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 1.512000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 1.441400
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 1.258500
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 0.899820
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 0.842270
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 0.790200
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 1.144800
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 1.897500
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 200.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 0.769080
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 1.379100
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 1.454800
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 1.505200
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 1.827300
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 1.507800
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 1.297500
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 1.334300
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 1.593300
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 280.000000 Bpp[7] 0.834300
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 300.000000 Bpp[7] 1.480500
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 340.000000 Bpp[7] 1.798000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 420.000000 Bpp[7] 1.762800
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 440.000000 Bpp[7] 1.595100
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 460.000000 Bpp[7] 1.496500
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 480.000000 Bpp[7] 1.886900
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 270.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 1.074100
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 1.966100
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 300.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 550.000000 mneutralino[3] 370.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 1.730500
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 1.511300
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 1.354000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 1.233000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 1.332400
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 1.261400
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 1.316900
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 1.359800
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 1.453200
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 1.443700
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 1.345200
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 1.151200
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 0.986200
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 0.941000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 0.943220
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 1.113800
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 Bpp[7] 1.814700
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 1.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 1.963900
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 1.447900
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 Bpp[7] 1.219700
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 Bpp[7] 1.216900
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 Bpp[7] 1.242600
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 Bpp[7] 1.233900
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 Bpp[7] 1.332400
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 Bpp[7] 1.586600
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 Bpp[7] 1.409300
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 Bpp[7] 1.569600
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 Bpp[7] 1.395100
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 Bpp[7] 1.077800
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 Bpp[7] 1.052800
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 Bpp[7] 1.048500
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 Bpp[7] 0.918340
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 Bpp[7] 1.136300
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 25.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 1.779000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 1.699000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 1.543600
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 1.454500
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 1.956100
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 1.376500
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 1.208600
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 1.278700
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 1.368000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 1.393200
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 1.514200
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 1.503100
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 1.305700
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 1.139200
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 1.012000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 0.911670
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 0.974200
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 1.312500
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 50.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 1.942400
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 1.779000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 1.593200
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 1.436100
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 1.430900
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 Bpp[7] 1.918400
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 Bpp[7] 1.319100
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 Bpp[7] 1.273600
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 Bpp[7] 1.330100
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 Bpp[7] 1.430900
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 Bpp[7] 1.518500
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 Bpp[7] 1.403200
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 Bpp[7] 1.253300
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 Bpp[7] 1.077800
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 Bpp[7] 0.994770
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 Bpp[7] 0.935510
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 Bpp[7] 1.025900
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 Bpp[7] 1.559900
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 75.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 1.593400
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 1.803200
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 1.733800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 1.512700
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 1.406800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 1.406800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 1.248500
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 1.326800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 1.301800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 1.336900
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 1.373900
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 1.476100
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 1.580500
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 1.418000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 1.223300
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 1.137800
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 1.021500
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 1.058600
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 1.067700
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 Bpp[7] 1.582600
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 1.478600
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 1.574300
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 1.548200
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 1.401800
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 1.428300
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 1.298600
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 1.311500
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 1.342500
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 Bpp[7] 1.299600
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 Bpp[7] 1.403100
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 Bpp[7] 1.527300
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 Bpp[7] 1.616800
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 Bpp[7] 1.390300
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 Bpp[7] 1.195200
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 Bpp[7] 1.036700
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 Bpp[7] 0.965970
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 Bpp[7] 0.911670
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 Bpp[7] 1.106400
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 Bpp[7] 1.766800
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 Bpp[7] 1.252400
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 Bpp[7] 1.501300
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 Bpp[7] 1.427000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 Bpp[7] 1.453200
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 Bpp[7] 1.345900
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 Bpp[7] 1.382300
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 Bpp[7] 1.390800
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 Bpp[7] 1.408000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 Bpp[7] 1.568000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 Bpp[7] 1.654500
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 Bpp[7] 1.445700
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 Bpp[7] 1.285400
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 Bpp[7] 1.160600
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 Bpp[7] 1.015300
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 Bpp[7] 0.920450
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 Bpp[7] 1.063500
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 Bpp[7] 1.635200
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 1.170100
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 1.954300
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 1.582100
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 1.434800
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 1.364500
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 1.299600
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 1.354000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 1.414300
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 1.389500
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 1.558800
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 1.564000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 1.423300
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 1.236300
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 1.050700
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 0.987410
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 0.993540
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 1.378300
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 150.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 1.181300
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 1.470700
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 1.520000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 1.873500
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 1.716700
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 1.525300
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 1.197000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 1.064900
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 1.102200
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 1.167300
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 Bpp[7] 1.871000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 1.260200
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 1.877900
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 1.719200
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 1.791500
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 1.582600
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 1.355000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 1.265100
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 1.787500
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 250.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 305.000000 Bpp[7] 1.470500
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 325.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 345.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 365.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 385.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 405.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 425.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 445.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 465.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 485.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 505.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 525.000000 Bpp[7] 1.925500
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 545.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 565.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 585.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 295.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 1.377800
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 1.740800
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 350.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 600.000000 mneutralino[3] 420.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 1.979700
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 1.867200
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 1.982500
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 1.960500
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 1.852500
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 1.925800
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 1.839600
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 1.856100
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 Bpp[7] 1.781100
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 Bpp[7] 1.726300
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 1.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 1.977000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 1.948300
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 1.925800
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 1.940300
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 1.943000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 1.977300
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 1.792900
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 1.813200
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 Bpp[7] 1.728100
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 Bpp[7] 1.843800
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 1.957800
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 1.953700
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 1.784300
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 1.873200
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 Bpp[7] 1.551300
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 Bpp[7] 1.739900
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 100.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 1.961200
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 1.982500
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 1.971500
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 1.766600
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 1.635800
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 Bpp[7] 1.675000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 Bpp[7] 1.686200
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 1.891300
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 1.808000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 Bpp[7] 1.631000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 Bpp[7] 1.701600
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 200.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 1.867500
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 1.740700
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 Bpp[7] 1.771000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 1.922600
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 300.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 320.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 400.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 650.000000 mneutralino[3] 470.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 1.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 595.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 615.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 635.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 655.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 675.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 25.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 50.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 605.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 625.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 645.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 665.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 685.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 75.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 120.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 140.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 150.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 250.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 355.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 375.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 395.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 415.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 435.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 455.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 475.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 495.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 515.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 535.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 555.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 575.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 595.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 615.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 635.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 655.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 675.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 345.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 350.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 450.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 700.000000 mneutralino[3] 520.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 691.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 711.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 731.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 1.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 50.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 100.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 150.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 200.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 250.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 300.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 350.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 400.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 450.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 500.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 550.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 750.000000 mneutralino[3] 570.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 11.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 31.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 51.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 71.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 91.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 111.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 131.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 151.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 171.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 191.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 211.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 231.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 251.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 271.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 291.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 311.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 331.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 351.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 371.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 391.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 411.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 431.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 451.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 471.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 491.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 511.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 531.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 551.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 571.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 591.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 611.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 631.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 651.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 671.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 691.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 711.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 731.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 751.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 771.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 1.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 35.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 55.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 75.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 95.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 115.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 135.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 155.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 175.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 195.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 215.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 235.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 255.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 275.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 295.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 315.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 335.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 355.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 375.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 395.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 415.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 435.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 455.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 475.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 495.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 515.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 535.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 555.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 575.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 595.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 615.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 635.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 655.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 675.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 695.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 715.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 735.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 755.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 775.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 25.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 60.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 80.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 100.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 120.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 140.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 50.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 85.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 105.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 125.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 145.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 165.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 185.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 205.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 225.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 245.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 265.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 285.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 305.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 325.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 345.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 365.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 385.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 405.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 425.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 445.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 465.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 485.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 505.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 525.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 545.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 565.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 585.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 605.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 625.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 645.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 665.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 685.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 705.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 725.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 745.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 765.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 785.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 75.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 110.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 100.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 130.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 120.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 150.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 170.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 190.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 140.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 160.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 180.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 200.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 220.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 240.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 150.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 210.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 230.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 250.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 270.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 290.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 200.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 260.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 280.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 300.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 320.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 340.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 250.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 310.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 330.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 350.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 370.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 390.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 300.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 360.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 380.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 400.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 420.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 440.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 350.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 410.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 430.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 450.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 470.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 490.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 400.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 460.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 480.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 500.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 520.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 540.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 450.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 510.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 530.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 550.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 570.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 590.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 500.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 560.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 580.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 600.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 620.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 640.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 660.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 680.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 700.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 720.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 740.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 760.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 780.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 550.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 610.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 600.000000 mchargino[5] 790.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 630.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 650.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 670.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 690.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 710.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 730.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 750.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 770.000000 Bpp[7] 2.000000
mstop[1] 800.000000 mneutralino[3] 620.000000 mchargino[5] 790.000000 Bpp[7] 2.000000


==> Readme.txt <==
Upper bounds on the branching ratios for complete stop pair decay processes are found in the files B00Sum.dat, BppSum.dat and B0pSum.dat.

B00 is the upper limit on the branching ratio into top-neutralino, top-neutralino.
Bpp is the upper limit on the branching ratio into bottom-chargino, bottom-chargino.
B0p is the upper limit on the branching ratio into top-neutralino, bottom-chargino.

The stop pair production cross sections used to derive these limits are found in xsSum.dat.

==> xsSum.dat <==
125   182.000000
130   150.000000
135   125.000000
150   74.700000
150   74.700000
160   54.200000
170   39.900000
180   29.800000
190   22.600000
200   17.300000
200   17.300000
210   13.400000
215   11.800000
225   9.280000
230   8.250000
235   7.340000
250   5.240000
275   3.090000
300   1.880000
330   1.090000
350   0.764000
400   0.342000
450   0.163000
500   0.082300
550   0.043300
600   0.023500
650   0.013200
700   0.007650
750   0.004510
800   0.002700

